If You Must Choose Among Your Children, Pick the Right One

Given a simplicial complex $K$ and an injective function $f$ from the vertices of $K$ to $\mathbb{R}$, we consider algorithms that extend $f$ to a discrete Morse function on $K$. We show that an algorithm of King, Knudson and Mramor can be described on the directed Hasse diagram of $K$. Our description has a faster runtime for high dimensional data with no increase in space.

==> reviewer-comments.txt <==
SUBMISSION: 65

TITLE: If You Must Choose Among Your Children, Always Pick the Right One




----------------------- REVIEW 1 --------------------
SUBMISSION: 65

TITLE: If You Must Choose Among Your Children, Always Pick the Right One
AUTHORS: Benjamin Holmgren, Brittany Fasy, David Millman and Bradley McCoy

----------- Overall evaluation -----------
The authors consider the following problem: given a simplicial 
complex K and an injective function f_0 from the vertices of K to the real numbers, 
how do we extend K into a discrete Morse function?
This problem was previously considered by King, Knudson, and Mramor who provide an algorithm 
running in Omega(n^2 log n) time where n is the number of simplices in K. 
The authors improve this running time to O(dn) where d is the dimension of the complex. 
Their algorithm works by constructing a gradient vector field (GVF) from the Hasse diagram of 
the simplicial complex. The GVF is a partition of the simplices into three sets H, T, and C 
where H and T are in bijection with one another, and C represents the critical simplices 
of the Morse function. From the partition they extend f_0 to a discrete Morse function f.

The technical details of the paper are very simple, and many proofs follow directly from 
the definitions. For the most part the paper is easy to read, with the exception of Lemma 8 
proving that the GVF constructed by their algorithm is consistent with the input function f_0. 
I think it is important that this lemma be given more clarity as it seems to be the most important 
proof in the paper. The lack of clarity seems really sketchy, and leaves me unconvinced of the 
validity of the proof. See my comments to the authors below for details about how to fix the proof.

Minor comments for the authors:

Section 1:
    paragraph 4: Extracttakes -> Extract takes

Section 2:
    paragraph 5: GVF not defined
                          typo: \rho(()\sigma)
    paragraph 6: perhaps move definitions of star, link, and 
lolink to appendix as they are not used before then
    paragraph 8: quote mismatch

Section 3:
    make it clear that the proof of theorem 3 is in the appendix, 
moreover the proof of theorem 3 does not improve statement (iii)

Section 4.1
    paragraph 1: define KKM

    final paragraph of proof of Lemma 4: O(nd) -> O(dn)

Comments on Lemma 8:

The main idea of the proof is easy to understand, from f_0 and the GVF (H, T, C, m) 
we recursively construct a discrete Morse function f. Next, we assume (H', T', C', m') 
is some GVF corresponding with f and show (H', T', C', m') = (H, T, C, m), it is sufficient 
to only show m = m', as m defines the partition. The definition of f is clear, however there 
is a typo regarding the indexing which mixes up i and j. I think a proof that f is a 
discrete Morse function should be explicitly shown as it is an important part of the statement of 
the lemma, and the fact is used later in the proof when showing m = m'. As a reader the lack of proof 
left me somewhat confused and I had to work out an example before moving past it. 
Next, in the proof that m = m', you assume (\tau, \sigma) \in m and conclude (\tau, \sigma) \in m, 
one of these sentences must be a typo, but it is hard to tell which one. This problem is made worse given 
the lack of clarity in the proof. It's not clear when you are using properties of the output of your algorithm 
vs properties of an arbitrary solution. It seems like all you have shown is that f is a discrete Morse 
function, especially everything after the line "Next, we follow the computation...", but you claim to be 
showing m=m'. I suggest rewriting this proof before acceptance.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 65
TITLE: If You Must Choose Among Your Children, Always Pick the Right One
AUTHORS: Benjamin Holmgren, Brittany Fasy, David Millman and Bradley McCoy

----------- Overall evaluation -----------
Discrete Morse functions are useful to bound the Betti numbers of simplicial complexes. 
They define a gradient vector field that in turns corresponds to a pairing in the Hasse diagram. 
We want to maximize the size of the pairing because this is equivalent to minimize the number 
of critical simplices, which makes the bound on the Betti numbers tighter. Unfortunately, the 
problem is NP-hard.

In [12] the authors provided an algorithm for the following problem: given an injective real function 
over the vertices of the simplicial complex, extend it to a discrete Morse function over the whole 
simplicial complex. The current paper provides an alternative view and description of that algorithm 
that leads to an improved running time, especially when the dimension of the simplicial complex is small; 
the space complexity remains the same.

The problem under consideration is important in the computational topology and discrete Morse theory has 
applications. It is good to get a better understanding of an existing algorithm.

I get lost in the details and cannot verify correctness.

Corrections and comments:
- "can made from" --> "can be made from"
- GVR used before being defined.
- page 2 p(()sigma)
- "It can be show that"
- Section 3, first paragraph. What is the persistance p?
- I am a bit concerned about the values 2^{-i} being used. In a bit model, 
this means that we values cannot be manipulated in constant time. 
I guess that if one assumes that the number are integers
- Did you look into https://doi.org/10.1016/j.comgeo.2016.10.002 ? 
It is related to the problem mentioned in the last paragraph of the Conclusions.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 65
TITLE: If You Must Choose Among Your Children, Always Pick the Right One
AUTHORS: Benjamin Holmgren, Brittany Fasy, David Millman and Bradley McCoy

----------- Overall evaluation -----------
The authors describe a faster implementation of an algorithm for finding a gradient 
vector field over a simplicial complex that is consistent with a real-valued function 
over the 0-cells of the complex.  The original algorithm, called Extract, uses a subroutine 
ExtractRaw. The authors give a faster implementation of ExtractRaw.  Specific, the original 
algorithm runs in O(n^2 log n) time.  The new algorithm runs in O(dn) time.

This is a major improvement for an algorithm that seems to have real relevance.  
Though I have very little knowledge of the area, this seems like a solid contribution.


